Fast Scalable and Accurate Discovery of DAGs Using the Best Order Score Search and Grow-Shrink Trees

Learning graphical conditional independence structures is an important machine learning problem and a cornerstone of causal discovery. However, the accuracy and execution time of learning algorithms generally struggle to scale to problems with hundreds of highly connected variables -- for instance, recovering brain networks from fMRI data. We introduce the best order score search (BOSS) and grow-shrink trees (GSTs) for learning directed acyclic graphs (DAGs) in this paradigm. BOSS greedily searches over permutations of variables, using GSTs to construct and score DAGs from permutations. GSTs efficiently cache scores to eliminate redundant calculations. BOSS achieves state-of-the-art performance in accuracy and execution time, comparing favorably to a variety of combinatorial and gradient-based learning algorithms under a broad range of conditions. To demonstrate its practicality, we apply BOSS to two sets of resting-state fMRI data: simulated data with pseudo-empirical noise distributions derived from randomized empirical fMRI cortical signals and clinical data from 3T fMRI scans processed into cortical parcels. BOSS is available for use within the TETRAD project which includes Python and R wrappers.

==> results/er_texd_results.txt <==
avg_deg	normal_boss_adj_pre	normal_boss_adj_rec	normal_boss_ori_pre	normal_boss_ori_rec	normal_boss_bic_diff	normal_boss_seconds	normal_grasp_adj_pre	normal_grasp_adj_rec	normal_grasp_ori_pre	normal_grasp_ori_rec	normal_grasp_bic_diff	normal_grasp_seconds	normal_fges_adj_pre	normal_fges_adj_rec	normal_fges_ori_pre	normal_fges_ori_rec	normal_fges_bic_diff	normal_fges_seconds	normal_pc_adj_pre	normal_pc_adj_rec	normal_pc_ori_pre	normal_pc_ori_rec	normal_pc_bic_diff	normal_pc_seconds	normal_dagma_0.1_adj_pre	normal_dagma_0.1_adj_rec	normal_dagma_0.1_ori_pre	normal_dagma_0.1_ori_rec	normal_dagma_0.1_bic_diff	normal_dagma_0.1_seconds
2	0.9622344691249237	0.818	0.9267280564541285	0.6778396147235799	-29.26850458674671	0.2936426416505128	0.9755291169559344	0.8099999999999999	0.9411395482014564	0.6770225126533201	-26.818373073926843	0.6373149582985207	0.9682678748699269	0.8164999999999999	0.9143190488308367	0.6868065387785253	-29.071501806157766	0.08111342720076203	0.9981079818606833	0.7615000000000001	0.6600727258434587	0.40692372282016553	315.45350376168756	0.03504529365018238	0.9880782306258455	0.6545	0.9081278354084308	0.34037021369856785	257.806982056987	24.426517454151327
4	0.979857537544415	0.817	0.9493531569166678	0.748486506641352	-31.86520129720184	0.5856261039989477	0.9908932315127104	0.8102499999999999	0.9544840155485455	0.7483227336088218	-32.871053864124676	0.7184079396502057	0.9650948131259284	0.8012499999999999	0.8823548234177917	0.7091364743305766	59.784147764302176	0.12111295839931698	1.0	0.70375	0.5880846627872223	0.3695224904628429	1497.209883709209	0.05496572485062638	0.9931414749853211	0.6134999999999999	0.8718557568586494	0.44599963747970206	835.0541123033778	19.973789568800566
6	0.9826096525838709	0.8116666666666668	0.9567419192762345	0.7660162765859877	-37.73138704592084	1.0749325479489926	0.9900416844897887	0.8076666666666666	0.9650006651500096	0.7685042097532321	-46.35352717833784	1.2203835647487722	0.9499942387846934	0.7435	0.853257579491429	0.6531639481157577	514.8194438072248	0.19262222500256027	0.998925019531244	0.6435	0.5326096337318036	0.317420390032253	3434.6192488433385	0.12292398744830275	0.9963751690916428	0.5738333333333333	0.8929380806063246	0.4632749694213504	1593.6869302411524	20.58431793749842
8	0.9814359567990895	0.804625	0.9590083052533911	0.7719419541331198	-52.28812367343289	1.904318716749549	0.9893263134871964	0.8006249999999999	0.9697163695183348	0.77191386792076	-67.0241624428285	2.4053064333500513	0.9386225609880725	0.653625	0.8222062836477037	0.5597203702028558	1629.0687786617946	0.25983270825017823	0.9982737888287699	0.572375	0.5174672453907568	0.27694611262107893	5456.385414348767	0.2169722792015818	0.9985710688838942	0.49387499999999995	0.9195884033070808	0.41736330293143764	3277.96778797091	20.270814191647514
10	0.9861252844723281	0.8057000000000001	0.9715487704486805	0.7825331392996259	-67.95606774286826	3.233860583351634	0.9877122024489242	0.8010999999999999	0.9710008171392704	0.7794741669347931	-73.78703711461294	4.515273545801028	0.9300688582971498	0.5721999999999999	0.8006086018295958	0.48472927853063286	3351.2808786762675	0.3066896145981445	0.9984180222309821	0.5104	0.5025875298099571	0.24220550561861565	7970.912002030447	0.3162794250514708	0.9985799434955085	0.4067	0.9181451856595043	0.3469805293656611	5983.256869416014	34.40947096044838
12	0.9871324008218799	0.8031666666666666	0.9731001241818493	0.7859970977865357	-76.2741964027131	4.990266404153954	0.9921699311868787	0.8012499999999999	0.9824615321414273	0.7888554476851353	-114.58792183339264	7.074730524946062	0.9258199510994978	0.49883333333333335	0.7602086208007476	0.40593891609678734	5546.540085228318	0.39515162085444894	0.9947726554775655	0.44691666666666663	0.5031276055242794	0.21385017782794832	10445.137972640214	0.42956426669770736	0.999253244210189	0.3524999999999999	0.9100976737400834	0.30277274731078374	8624.240702634628	151.8719583915481
14	0.9876495045768552	0.7987142857142857	0.9770776183525198	0.7849776608811282	-89.57801976887349	7.475504381395877	0.9913803538030296	0.7958571428571428	0.9795318926249234	0.783538224191305	-111.92432708283195	10.591126374954182	0.919537440887696	0.43407142857142855	0.7420057193282251	0.34620849757973926	7855.747239666309	0.41969654799904677	0.9930385201077911	0.3964285714285714	0.5061004640354204	0.19331378587613418	12864.552139934902	0.5270075936015928	0.9993090883988678	0.2744285714285714	0.9015542111398578	0.2279376785655504	12696.053309404877	72.14186200220138
16	0.9859211317930405	0.7928124999999999	0.976059597585609	0.7806314749088179	-139.29556601196782	10.368335356301396	0.9861406277557716	0.788625	0.9771194821668703	0.7785472684828655	-122.76734289714223	15.058609031295054	0.9132146783569712	0.384625	0.7060686173599063	0.293917551136587	10013.099100147148	0.45248281870444773	0.9836115259326448	0.3434375	0.4902683695033934	0.16267955985707241	15568.376283101756	0.5518917207489722	0.997816339778556	0.234625	0.8768787761699908	0.1905782280822453	15709.670439665468	17.980327202149784
18	0.9825497352822857	0.7855000000000001	0.9715462616102034	0.7735352641063369	-87.2260199702574	14.08396755624417	0.9801671860370863	0.7812222222222223	0.9676304833416726	0.7687324849373816	-42.03378216831807	19.359236608249194	0.9030394924571086	0.34138888888888885	0.6678932300393692	0.25004363719349826	12601.283344843681	0.5046689520517248	0.9749407867317907	0.3059444444444444	0.48596970833574116	0.14559419710623506	18390.056026927537	0.6658018959482433	0.9981239613737898	0.2037222222222222	0.8678313060269229	0.16466834583615156	19095.279962319237	19.826597806204518
20	0.9834200051223583	0.77695	0.9747222039940384	0.7674323368848952	-112.38407863333305	17.890416704099334	0.9856234977783972	0.77485	0.975445323455658	0.7641145814635371	-121.13323582133162	25.487283170949375	0.8858775742359833	0.3032	0.6341179606813228	0.21460509589891777	14349.309041810036	0.5273106936991099	0.9654134206302762	0.27	0.4713596010704129	0.12461252668462705	20333.598839475533	0.717129920903244	0.9943138563622677	0.1554	0.8263667212436164	0.11707050109439665	23071.47045603017	20.42005836669705


==> results/ng_texd_results.txt <==
avg_deg	gumbel_boss_adj_pre	gumbel_boss_adj_rec	gumbel_boss_ori_pre	gumbel_boss_ori_rec	gumbel_boss_bic_diff	gumbel_boss_seconds	gumbel_dagma_0.1_adj_pre	gumbel_dagma_0.1_adj_rec	gumbel_dagma_0.1_ori_pre	gumbel_dagma_0.1_ori_rec	gumbel_dagma_0.1_bic_diff	gumbel_dagma_0.1_seconds	gumbel_lingam_adj_pre	gumbel_lingam_adj_rec	gumbel_lingam_ori_pre	gumbel_lingam_ori_rec	gumbel_lingam_bic_diff	gumbel_lingam_seconds	exponential_boss_adj_pre	exponential_boss_adj_rec	exponential_boss_ori_pre	exponential_boss_ori_rec	exponential_boss_bic_diff	exponential_boss_seconds	exponential_dagma_0.1_adj_pre	exponential_dagma_0.1_adj_rec	exponential_dagma_0.1_ori_pre	exponential_dagma_0.1_ori_rec	exponential_dagma_0.1_bic_diff	exponential_dagma_0.1_seconds	exponential_lingam_adj_pre	exponential_lingam_adj_rec	exponential_lingam_ori_pre	exponential_lingam_ori_rec	exponential_lingam_bic_diff	exponential_lingam_seconds
2	0.9754376545489183	0.7655000000000001	0.9085987001349393	0.5813571653568699	-40.47642469901932	0.30364128135042845	0.9992063492063492	0.5815	0.8206843822671	0.4716559909937204	204.9511483204248	15.553214929151	0.855316517217936	0.7965	0.7962217272726735	0.7816524787350635	-54.82737871282397	105.81958355410097	0.9741433025312372	0.8414999999999999	0.937283630431164	0.7050056946856411	-30.131747721626105	0.33601307934950453	0.9919160251959754	0.683	0.8522853561837197	0.5837954680860529	242.6938684119795	17.387732981149746	0.8794907465722291	0.8664999999999999	0.8438823614744031	0.869818830610362	-44.29135238186245	103.82664012510068
4	0.985281861547939	0.75225	0.934292655873399	0.6654549895613261	-65.32723726662621	0.5137697791506071	0.9995454545454546	0.5355000000000001	0.8686599876235116	0.4621998372083655	565.9351630589235	13.782262658149557	0.8904116630014517	0.8	0.8646030837715107	0.7843187552173619	-88.18826142217385	104.97774499384904	0.9758257539254662	0.807	0.9526001189319226	0.7472033053076943	-53.802274155575375	0.6190572499006521	0.9968743727811479	0.62225	0.8802228782412012	0.5455329302480534	671.2589236531818	15.09570928344765	0.8910056554431425	0.8424999999999999	0.8797598214741258	0.8452099827756057	-81.24986815313869	105.01576917295097
6	0.9883663823051	0.7636666666666667	0.9516114172460843	0.7120505679726333	-90.41453748212089	0.9726035435975063	1.0	0.5045	0.8917055617669764	0.44767361495363567	1229.5662450758648	16.070642510551988	0.8991454649168947	0.8126666666666666	0.877603680293886	0.7963429079741264	-103.33137660507373	105.10391204160041	0.9853928344605201	0.8046666666666666	0.9693467206600006	0.7669417329639744	-74.62778241079714	1.2818233395977585	0.9977313062783214	0.5621666666666667	0.9008067892368787	0.5055295181731065	1554.8463774641245	15.834252335500787	0.9094750042641995	0.8411666666666667	0.9036566988321537	0.8389982365572852	-103.34811032080697	105.03034732914966
8	0.9890697313578611	0.7669018079800499	0.9643426431719764	0.7326622513336977	-120.73522592972431	1.6373535980499583	0.9991957323916125	0.45599999999999996	0.8944631298864498	0.40715445661035093	2291.7067090091987	16.968932768699595	0.9080718852035302	0.810125	0.8910605039894988	0.7956991382353074	-128.92437968902496	105.24132654994973	0.9848892306256731	0.811375	0.9738436819086218	0.7881101748800468	-93.93484993914808	2.187355860450043	0.9978068805575473	0.49412500000000004	0.9012953933004836	0.44379260874206555	3077.681224726158	17.79707145209977	0.906805877281457	0.84825	0.9031637450747784	0.8471433651709137	-121.78630394214288	105.08110880834866
10	0.9874115932947227	0.7562	0.964360726745521	0.7313763573278012	-139.30332459515685	2.6912012686996603	0.9995312227455084	0.3879590818363273	0.8987178105186958	0.3469360807269147	3743.4960888703804	15.914278114699119	0.9017323602008729	0.8117387225548903	0.8891671156598979	0.8010533255049497	-169.05218655871695	105.66150957290301	0.9858439662296405	0.7994000000000001	0.9728877069987307	0.7802471811221376	-126.28286325203608	3.880315356300707	0.997709443287014	0.4213566866267465	0.8980270390369796	0.37628428331617103	5243.455123402509	17.46869421454976	0.9138114053856942	0.8451000000000001	0.9101306899736687	0.8422252749459244	-153.32685058597235	105.54177549374944
12	0.987190937987742	0.7453521907931225	0.9636915037770759	0.7211216419053521	-166.7846327655221	4.012933527000132	0.9995855215734734	0.32455532445923463	0.8921968403553336	0.2887072157910639	5723.136792775921	17.10838566470047	0.8971248496159048	0.8105159456461454	0.8843146612683792	0.7996607221166464	-197.03358355856852	106.2886791145982	0.9862177390074545	0.78775	0.9752224809110366	0.7720487942533614	-140.73551940212056	5.779932037649269	0.9973329696663982	0.3648333333333333	0.8874647306363	0.3232522073746439	7766.0453350293365	18.544591516702347	0.9113034193089508	0.8385	0.9090433899641358	0.83680748311128	-172.74361664214194	107.57426053949821
14	0.9882143136657767	0.7356102979811967	0.9676897791518663	0.7153249888006361	-196.92274315675604	5.497267262649984	0.9975810991367267	0.2849764621968616	0.8744091460703137	0.24803666565214652	7252.63291884458	16.60023366035166	0.9035837933261293	0.8067674750356634	0.8910877400660132	0.7966734698170636	-236.4770051280213	110.73411824389841	0.984287411734145	0.783669451803546	0.9755496274812133	0.7722846187684893	-167.21461275827588	8.525074533199222	0.9937964302087877	0.28143001071711937	0.8554916662755938	0.24084704850140284	11865.653409498365	22.39749179180144	0.9039609135722273	0.8415714285714285	0.901430887033295	0.8400678859429325	-203.27975753829597	109.91104105399936
16	0.9868327553515368	0.7224781104744381	0.9667765660012628	0.7041464299691496	-238.72300606446623	6.931466118849494	0.9982709785701551	0.23785568421331188	0.860935822699272	0.20434316449798318	9404.553452891743	18.247401418802475	0.9032273855584423	0.8032339263420724	0.8915746728252684	0.7930629891389316	-271.7776130867542	107.66382798119812	0.9848643692284929	0.7741250780274657	0.9747717807825428	0.7625155555288957	-167.4590131664154	11.3855526645988	0.9929356864164772	0.25208441871289317	0.8438806823209548	0.213150088558395	14316.681617692631	19.482963687500888	0.9043924100025771	0.835625	0.9016353369772487	0.8336162952640022	-212.2599773027814	109.24589674170056
18	0.986537487192305	0.7282887968502327	0.9692977706145018	0.7124414209314897	-248.94836308448885	9.86344349165156	0.996414875902567	0.21263766150172847	0.8504246685736098	0.1810650816946788	11752.124733438135	37.50310833969779	0.9028397781169251	0.8084992600813911	0.8941152137945713	0.8012810560936972	-285.5977888193922	105.4952362333519	0.9839317192352637	0.7679658469721723	0.9737843399340658	0.756071563750768	-206.3680174093639	15.312356668801659	0.9876977993874062	0.20305094273146299	0.8275320208623752	0.16914911784086542	17855.61777565187	47.887012970749495	0.9025538886995479	0.8351848563324701	0.9008417897353617	0.8337950504452152	-249.31467473074446	111.05528480624926
20	0.9861141951500209	0.7172539970759996	0.9674258515769919	0.7006164289783061	-278.553633440643	12.689127551999263	0.993203574403355	0.19989261670044273	0.8346825448011899	0.16602588504800123	13095.634854744438	22.593948545950845	0.9063119202005913	0.8040173945814665	0.8978548027158147	0.7969443859892901	-334.91147570583433	103.66339141450007	0.9818539164977999	0.7565594179001457	0.9725176668944291	0.7465974604011801	-221.56492753069432	19.61945475205066	0.9839310695349891	0.169753635084281	0.7979630185003718	0.13606387121992067	21255.444305836267	23.55209552909946	0.9054079499491848	0.8343660339660339	0.9032589574050982	0.8329627199258518	-278.0100050168068	104.26809231885127


==> results/sf_texd_results.txt <==
avg_deg	normal_boss_adj_pre	normal_boss_adj_rec	normal_boss_ori_pre	normal_boss_ori_rec	normal_boss_bic_diff	normal_boss_seconds	normal_grasp_adj_pre	normal_grasp_adj_rec	normal_grasp_ori_pre	normal_grasp_ori_rec	normal_grasp_bic_diff	normal_grasp_seconds	normal_fges_adj_pre	normal_fges_adj_rec	normal_fges_ori_pre	normal_fges_ori_rec	normal_fges_bic_diff	normal_fges_seconds	normal_pc_adj_pre	normal_pc_adj_rec	normal_pc_ori_pre	normal_pc_ori_rec	normal_pc_bic_diff	normal_pc_seconds	normal_dagma_0.1_adj_pre	normal_dagma_0.1_adj_rec	normal_dagma_0.1_ori_pre	normal_dagma_0.1_ori_rec	normal_dagma_0.1_bic_diff	normal_dagma_0.1_seconds
2	0.9750340455069144	0.819	0.9384988394363765	0.695203026595721	-26.548674493052978	0.3023229895497934	0.9868513621240677	0.8150000000000001	0.9474395114689234	0.6999777697227002	-23.592525537899245	0.504727979150266	0.9611718994028982	0.806	0.8955719086205847	0.6909698283076	-0.5358676219005247	0.06951666034947263	0.999367088607595	0.7535000000000001	0.6115476185233832	0.3920561649557797	470.8702738739024	0.039436287551143284	0.9927416905103017	0.674	0.9194404941644612	0.38497744666979916	253.52911566204693	29.061766983349298
4	0.9892369471710886	0.8252499999999999	0.9698708986082314	0.7742286917893854	-43.94985233265761	0.5858042375493824	0.9891581676588241	0.8185	0.9616871077295789	0.7687670357165903	-38.385708384793816	0.8749476687506104	0.8643516424854389	0.7070000000000001	0.7766158137463378	0.6281426839160238	488.50357793883404	0.11383335209939101	0.9984843342931577	0.6667500000000001	0.5247286311569362	0.31244107932666504	2082.522709569169	0.3836398874005681	0.9961371586201434	0.63175	0.922400567850536	0.48491665199830364	681.2899695359156	26.055202777149315
6	0.987245881055587	0.8068333333333333	0.967765871808546	0.7655414193364194	-72.67672335056923	1.2195248042484308	0.9903724680671113	0.8033333333333333	0.9593605710238997	0.7599961403044386	-68.8840073460874	1.7797757395510416	0.8019596797544498	0.5913333333333333	0.6969872399940276	0.5073320179500503	1643.9672111371717	0.17298244369958407	0.9958364505069209	0.567	0.49567548874053946	0.2588034713310833	4396.887416776648	0.5403844021497207	0.997173106884147	0.5748333333333333	0.911426482359321	0.4783346799958119	1509.1433791696347	18.5245953250007
8	0.9877598033305622	0.8098750000000001	0.975237743738966	0.7906097635051326	-89.01391026736856	2.2217599458992483	0.9892375660135893	0.805	0.9690555423265698	0.7794638197018019	-76.04286309092822	3.479392804200688	0.717888673793934	0.47375	0.6006588562698111	0.3964771909813708	3686.0645678339474	0.2592330498999217	0.9893966138832038	0.470125	0.49338437159598225	0.21957884155891788	7147.095703324363	1.7416496332501992	0.9960129853836873	0.476625	0.8974197728980966	0.39786210916901343	3471.601119617294	20.75898011049976
10	0.9890292797083298	0.7941	0.9756966022341802	0.7775318574795932	-112.14723479779022	3.6505115625503093	0.9899255341621125	0.7895000000000001	0.9697877071415298	0.7680338156106695	-97.89922308320656	6.317273741700046	0.7040514152886386	0.4079	0.5556104952883999	0.32134574701046514	5852.316407541924	0.34593917919992234	0.9816166590502207	0.41200000000000003	0.4960092586213559	0.1966654506797815	9700.522392889503	1.5887934290491104	0.9986086183321236	0.41	0.9021855063725971	0.3494652794706374	5733.075783772832	21.769708591650122
12	0.9890507717981469	0.7934166666666667	0.9770914210209515	0.7757544495453412	-133.19136698319235	5.337243772849615	0.9872493214250294	0.7891666666666667	0.9716168882017093	0.7704073319317997	-112.36441237301297	11.104741322900372	0.703082696116662	0.3590833333333333	0.5436771031906089	0.2754345442416378	7773.109122682938	0.3976650583990704	0.9605182650367754	0.35366666666666663	0.46188096990643146	0.1603446107536041	12356.574975346764	1.3422462437018112	0.9973215391779522	0.36291666666666667	0.8843681948469856	0.3058892091207669	7951.54592491525	23.482501941548982
14	0.9872097796489868	0.7873571428571429	0.9799665167136382	0.7777367777219931	-153.7954745591249	7.870843031151162	0.9867892261820692	0.7825714285714286	0.9734944713646835	0.7692972062949288	-133.5285617468051	14.848817783400227	0.6716222239290236	0.3035	0.49248783639415006	0.22135365616308517	10081.520016191938	0.47105324380027014	0.9366016658149221	0.3011428571428571	0.4627844315670429	0.13975311989029635	15099.544564861248	1.1616371896489	0.9924835106489673	0.3077142857142857	0.8634164752408923	0.25321237512930306	10753.512451786959	35.74412673950064
16	0.9864356044648928	0.785625	0.9773251137303953	0.7744576888702089	-158.51671244018726	11.14498356039876	0.9842574669634271	0.7789375	0.966425827015323	0.762131058502823	-115.00002955108866	22.152862016701327	0.6729860690255298	0.2736875	0.48744460518912225	0.19760999197322066	12126.916840530434	0.5119801749500766	0.9159185848683163	0.26731249999999995	0.444156747970115	0.12149407768635725	17749.990205401456	0.9218226146000233	0.9938383852739816	0.23756249999999998	0.8573453920734359	0.18636240369219148	15388.966812750557	28.43863063959943
18	0.9826677547414426	0.7709444444444444	0.9725190501821084	0.7598253930913341	-199.96653894926095	14.15267870839998	0.9822372377151325	0.7663333333333333	0.9651819900470286	0.7510631854756025	-157.9530755683354	28.477602458399996	0.6603401347203796	0.2407222222222222	0.4588232381603544	0.16736099805713775	13650.124747169295	0.5985109874513	0.884269821187279	0.22744444444444442	0.45823596195157396	0.11137922522331993	19560.155147523776	0.9235572645968204	0.9869270344592813	0.20811111111111105	0.8302899237560828	0.1612029260286119	17594.419992326002	30.239722860252005
20	0.981412039740207	0.7576	0.9726546371369468	0.7482655896841981	-232.21621841557754	17.117476158351927	0.981745348178432	0.7535999999999999	0.9675370344694741	0.7406787057532637	-191.62171474646348	33.992772070849604	0.6683242548028971	0.22215	0.4521503072016322	0.14981198097090348	15010.875244885023	0.5687680770482985	0.8730055533417639	0.20795	0.42677791318560276	0.09605701636820871	21362.03559207834	0.9494348916021409	0.9816167032146745	0.1827	0.8101428959607674	0.13919205153948527	19822.752330072657	23.738750108299428

